DialogueScript: Using Dialogue Agents to Produce a Script

We present a novel approach to generating scripts by using agents with different personality types. To manage character interaction in the script, we employ simulated dramatic networks. Automatic and human evaluation on multiple criteria shows that our approach outperforms a vanilla-GPT2-based baseline. We further introduce a new metric to evaluate dialogue consistency based on natural language inference and demonstrate its validity.

==> reviews.txt <==
============================================================================
WNU 2022 Reviews for Submission #9
============================================================================

Title: DialogueScript: Using Dialogue Agents to Produce a Script
Authors: Patrícia Schmidtová, Dávid Javorský, Christián Mikláš, Tomáš
Musil, Rudolf Rosa and Ondřej Dušek
============================================================================
                            META-REVIEW
============================================================================

Comments: This paper tackles long-form dialogue script generation
based on the dramatic network. Some reviewers raise major concerns
about the lack of technical and implementation details and human
evaluation setup. The design choices (e.g., evaluating an unequal
number of scripts for different baselines) should be justified and
explained. It is also encouraged to conduct the (human) evaluation on
a larger set to derive reliable conclusions. The paper can be accepted
as a non-archival paper giving it a chance to improve the writing
clarity and include a more rigorous evaluation.

============================================================================
                            REVIEWER #1
============================================================================

Detailed Comments
---------------------------------------------------------------------------
This paper presents an approach to generating scripts by using agents
with different personality types. It uses simulated dramatic networks
to manage character interaction in the script and achieves better
performance compared with baselines.

The writing of this paper can be further improved. For example, it is
not clear to me what the input of the LM looks like. I guess it is the
concatenation of all utterances with special annotations described in
sec 2.2, but I will never know unless it is clarified. An example of
the input during training & test will be helpful. It is also good to
include the sampled output.

It is good to report some basic statistics such as the percentage of
the three types of characters, as well as their corresponding
parameters.

I don't understand why perplexity can reflect that the proposed
systems tend to be more verbose. Also, a lower perplexity reflects a
better LM. Therefore the perplexity of baseline should be highlighted
in Table 1 (rather than that of DialogueScript -- 2.48).
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Detailed Comments
---------------------------------------------------------------------------
In this paper, the authors propose a new approach for generating
long-form scripted dialogues (for example screenplays). They base
their work on dramatic network dialogue management, requiring that
three separate characters representing sentiment-based personality
profiles ("positive", "neutral" and "negative" characters) be present
and that a set of character-specific variables (centrality, loyalty
and reciprocity) are updated over the timeline of the dialogue to
determine the speaker.

Strengths of the work -

1) The core idea of simulating dramatic networks to structure script
generation is a promising direction, and while the sentiment-based
archetypes selected are simplistic, it seems like the work could be
extended to much more complex character personality traits.

2) The setup of their evaluation seems empirically sound (focusing on
human evaluation to measure consistency and overall quality, for
example). While there are issues with the authors' claim of NLI-score
as a novel contribution (see weaknesses), the authors do verify that
NLI consistency correlates somewhat with human judgements of
consistency, and make an interesting point about neutral relations
being desirable over entailment in the context of judging dialogue
quality.

Weaknesses of the work -

1) While the authors claim NLI-score as one of the paper's key
contributions, the concept of using NLI for measuring dialogue
consistency is not novel to the paper (see missing reference below).
The emphasis on introducing NLI as a dialogue evaluation metric should
be toned down.

2) Many details of the implementation are unclear or contradictory
from the descriptions in the paper, specifically how the human
evaluation was conducted (who were the annotators, for example) and
how the DN parameters were initialized. Especially considering how
small the eval sets are, it also seems strange and questionable that
an unequal number of scripts are used for comparing their methods vs.
the GPT-2 baseline in automatic eval. They also don't describe clearly
how these samples were selected, and overall given that one method
requires prompting and the others don't it is an apples-to-oranges
comparison. They should compare against stronger baselines for
dialogue generation (for example a single fine-tuned GPT-2 model).

3) The authors gloss over the results of the paper, specifically
automatic results showing that their approach has higher perplexity
(it is also bolded in Table 1, despite being higher). While perplexity
is a flawed metric, it would be helpful to have more analysis of these
results and actual generated examples.

Reference

Welleck, S., Weston, J., Szlam, A.D., & Cho, K. (2019). Dialogue
Natural Language Inference. ACL.
---------------------------------------------------------------------------


Questions for Authors
---------------------------------------------------------------------------
- On line 126 -> How are parameters set based on test trials, what
metric is used to evaluate performance here?

- This seems contradictory on line 145 and could be clarified -> it
says reciprocity starts at .95 and decays by a third, but then also
says the initialization of reciprocity and its decay rate is
character-specific?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Detailed Comments
---------------------------------------------------------------------------
This paper describes an approach to fully-automated generation of
movie-script dialogue, improving on the baseline approach by tuning
different models for positive, neutral, and negative character types,
and using a moderately sophisticated dialogue manager based on
Dramatic Networks. A reasonable set of automatic evaluation metrics
show improvements over baseline and ablated systems, and a very small
human evaluation supports this finding.

It is refreshing to see some attention placed on character types in
automatically generated narrative scripts. The classification of
characters into three types based on dominant sentiment is an elegant
solution, in that it keeps the tuning dataset relatively large, is
based on a high performing sentiment classifier, and reasonably
divides characters into types that are meaningful in narratives.
Likewise, it is good to see some integration of a dialogue manager
into neural text generation, here using an approach based on Dramatic
Networks to control the flow of dialogue. I would expect that more
sophisticated dialogue managers could have been used, e.g., those that
control flow based on automatically classified dialogue acts.

The weakness of this paper is the evaluation. While the automatic
metrics are fine, the human evaluation is too small to provide much
insight. Needed in this line of work is some standard evaluation
metrics, probably based on a fixed set of questions for human raters.
For your present work, needed is some evaluation that is related to
the improvements that might be attributed to character types and
dialogue management. For example, are human raters able to correctly
identify the character class for an individual based on the generated
script?

Finally, it is weird to read a text generation paper without examples
of the generated text. It would be beneficial to make some room for an
example that exemplifies both character types and dialogue management.
---------------------------------------------------------------------------


Questions for Authors
---------------------------------------------------------------------------
none
---------------------------------------------------------------------------
